Montsalvat: Partitioning Java Applications to Minimize the TCB in Intel SGX

The popularity of the Java programming language has led to its wide adoption in cloud computing infrastructures. However, Java applications running in untrusted clouds are vulnerable to various forms of privileged attacks. The emergence of trusted execution environments (TEEs) such as Intel SGX mitigates this problem. TEEs protect code and data in secure enclaves inaccessible to untrusted software, including the kernel and hypervisors. To efficiently use TEEs, developers must manually partition their applications into trusted and untrusted parts, in order to reduce the size of the trusted computing base (TCB) and minimise the risks of security vulnerabilities. However, partitioning applications poses two important challenges: (i) ensuring efficient object communication between the partitioned components, and (ii) ensuring the consistency of garbage collection between the parts, especially with memory-managed languages such as Java. We present Montsalvat, a tool which provides a practical and intuitive annotation-based partitioning approach for Java applications destined for secure enclaves. Montsalvat provides an RMI-like mechanism to ensure inter-object communication, as well as consistent garbage collection across the partitioned components. We implement Montsalvat with GraalVM native-image, a tool for compiling Java applications ahead-of-time into standalone native executables that do not require a JVM at runtime. Our extensive evaluation with micro- and macro-benchmarks shows our partitioning approach to boost performance in real-world applications

==> plots/data/chi100k/chi-full.csv <==
"# of shards","engine","sharding","total"
1,1.2219998836517334,0.5299999713897705,1.751999855041504
2,1.4030001163482666,0.5659999847412109,1.9690001010894775
3,1.7060000896453857,0.5109999179840088,2.2170000076293945
4,1.7339999675750732,0.6329998970031738,2.366999864578247
5,1.7590000629425049,0.6180000305175781,2.377000093460083
6,1.8550000190734863,0.5450000762939453,2.4000000953674316









==> plots/data/chi100k/chi-nosgx-jvm.csv <==
"# of shards","engine","sharding","total"
1,0.18460001945495605,0.32360010147094725,0.5082001209259033
2,0.251200008392334,0.34759998321533203,0.5987999916076661
3,0.25240001678466795,0.35159997940063475,0.6039999961853028
4,0.31079998016357424,0.3177999496459961,0.6285999298095704
5,0.29039993286132815,0.34160003662109373,0.6319999694824219
6,0.32320008277893064,0.34760007858276365,0.6708001613616943

==> plots/data/chi100k/chi-nosgx.csv <==
"# of shards","engine","sharding","total"
1,0.15700006484985352,0.125,0.2820000648498535
2,0.23000001907348633,0.125,0.35500001907348633
3,0.29200005531311035,0.125,0.41700005531311035
4,0.3359999656677246,0.12599992752075195,0.46199989318847656
5,0.38300013542175293,0.127000093460083,0.5100002288818359
6,0.40799999237060547,0.1269998550415039,0.5349998474121094



==> plots/data/chi100k/chi-part.csv <==
"# of shards","engine","sharding","total"
1,1.340399980545044,0.13360004425048827,1.4740000247955323
2,1.3194000244140625,0.13420000076293945,1.453600025177002
3,1.5113999843597412,0.13520002365112305,1.6466000080108643
4,1.705199909210205,0.13860001564025878,1.843799924850464
5,1.74660005569458,0.1365999698638916,1.8832000255584718
6,1.8224000453948974,0.1365999698638916,1.959000015258789



==> plots/data/chi25k/chi-full.csv <==
"# of shards","engine","sharding","total"
1,0.20419998168945314,0.11739997863769532,0.32159996032714844
2,0.3210000038146973,0.11879992485046387,0.43979992866516116
3,0.4200000286102295,0.11960000991821289,0.5396000385284424
4,0.5078000068664551,0.12020001411437989,0.628000020980835
5,0.5974000453948974,0.12259998321533203,0.7200000286102295
6,0.684999942779541,0.12260003089904785,0.8075999736785888



==> plots/data/chi25k/chi-nosgx.csv <==
"# of shards","engine","sharding","total"
1,0.03980002403259277,0.03039999008178711,0.07020001411437989
2,0.07539997100830079,0.03119997978210449,0.10659995079040527
3,0.1278001308441162,0.03139991760253906,0.15920004844665528
4,0.1648000717163086,0.03139991760253906,0.19619998931884766
5,0.19639992713928223,0.03160004615783692,0.22799997329711913
6,0.22899994850158692,0.032000064849853516,0.2610000133514404



==> plots/data/chi25k/chi-part.csv <==
"# of shards","engine","sharding","total"
1,0.20940008163452148,0.03319997787475586,0.24260005950927735
2,0.3189999580383301,0.03320002555847168,0.35219998359680177
3,0.4285999298095703,0.03540005683898926,0.46399998664855957
4,0.5150000572204589,0.03359994888305664,0.5486000061035157
5,0.6063999176025391,0.03460006713867188,0.6409999847412109
6,0.6900000095367431,0.03419995307922363,0.7241999626159668




==> plots/data/chi50k/chi-full.csv <==
"# of shards","engine","sharding","total"
1,0.44539995193481446,0.23899998664855956,0.684399938583374
2,0.5952001094818116,0.24499993324279784,0.8402000427246094
3,0.7052000045776368,0.23919992446899413,0.9443999290466308
4,0.840600061416626,0.24179997444152831,1.0824000358581543
5,0.9670000076293945,0.24299998283386232,1.2099999904632568
6,1.0517999649047851,0.2448000431060791,1.2966000080108642




==> plots/data/chi50k/chi-nosgx.csv <==
"# of shards","engine","sharding","total"
1,0.14620003700256348,0.07279996871948242,0.2190000057220459
2,0.18499999046325682,0.06940007209777832,0.25440006256103515
3,0.25279998779296875,0.07299995422363281,0.32579994201660156
4,0.3169999122619629,0.07500004768371582,0.3919999599456787
5,0.3616000175476074,0.07439999580383301,0.43600001335144045
6,0.4197999954223633,0.07340002059936523,0.4932000160217285





==> plots/data/chi50k/chi-part.csv <==
"# of shards","engine","sharding","total"
1,0.5672000408172607,0.06579999923706055,0.6330000400543213
2,0.7311999797821045,0.06600003242492676,0.7972000122070313
3,0.7690000057220459,0.06699995994567871,0.8359999656677246
4,0.9627999305725098,0.06760010719299317,1.030400037765503
5,1.0377999782562255,0.06780009269714356,1.105600070953369
6,1.1661999702453614,0.0690000057220459,1.2351999759674073



==> plots/data/gc/consistency/mirror.csv <==
"timestamp","# of objects"
2745.0,194991
3238.0,189992
3727.0,184993
4216.0,179994
4710.0,174995
5165.0,169996
5614.0,164997
6093.0,159998
6542.0,154999
6985.0,150000
7463.0,145001
7912.0,140003
8386.0,135005
8856.0,130006
9329.0,125007
9806.0,120008
10275.0,115009
10742.0,110010
11179.0,105013
11641.0,100014
12103.0,95016
12564.0,90018
12992.0,85019
13420.0,80020
13857.0,75021
14310.0,70022
14763.0,65023
15185.0,60024
15637.0,55025
16057.0,50026
16505.0,45028
16923.0,40030
17366.0,35031
17807.0,30032
18221.0,25033
18655.0,20035
19066.0,15036
19477.0,10037
19897.0,5038
20313.0,40
20725.0,40
21181.0,5039
21639.0,10038
22126.0,15037
22585.0,20036
23075.0,25035
23565.0,30034
24023.0,35032
24513.0,40031
25020.0,45030
25486.0,50029
25952.0,55028
26413.0,60027
26901.0,65026
27396.0,70025
27892.0,75024
28388.0,80023
28854.0,85022
29315.0,90021
29800.0,95020
30294.0,100019
30786.0,105018
31246.0,110017
31705.0,115016
32164.0,120015
32624.0,125013
33086.0,130012
33545.0,135011
34002.0,140009
34491.0,145007
34950.0,150005
35440.0,155004
35899.0,160002
36378.0,165001
36838.0,169998
37326.0,174997
37786.0,179996
38276.0,184995
38767.0,189994
39222.0,194993
39714.0,199992
40206.0,204990
40717.0,199952
41206.0,194954
41662.0,189956
42117.0,184958
42601.0,179960
43053.0,174962
43503.0,169964
43952.0,164966
44400.0,159968
44880.0,154970
45326.0,149972
45770.0,144974
46214.0,139976
46657.0,134978
47097.0,129980
47568.0,124982
48007.0,119985
48444.0,114987
48913.0,109990
49347.0,104992
49812.0,99994
50244.0,94996
50705.0,89998
51137.0,85000
51566.0,80003
52024.0,75005
52450.0,70008
52874.0,65010
53297.0,60012
53719.0,55014
54139.0,50016
54559.0,45018
54977.0,40021
55394.0,35023
55810.0,30025
56249.0,25027
56658.0,20030
57089.0,15032
57499.0,10035
57908.0,5038
58325.0,5038


==> plots/data/gc/consistency/old/mirror.csv <==
"timestamp","# of objects"
2714.0,194995
3000.0,189996
3270.0,184997
3551.0,179998
3835.0,174999
4088.0,170000
4372.0,165001
4653.0,160002
4910.0,155003
5194.0,150004
5484.0,145005
5755.0,140006
6027.0,135007
6267.0,130008
6506.0,125009
6781.0,120010
7020.0,115011
7289.0,110012
7554.0,105013
7796.0,100014
8060.0,95015
8324.0,90017
8587.0,85019
8849.0,80020
9105.0,75021
9363.0,70023
9618.0,65024
9871.0,60025
10123.0,55026
10372.0,50028
10619.0,45029
10867.0,40031
11110.0,35032
11352.0,30034
11590.0,25035
11828.0,20036
12059.0,15037
12285.0,10038
12506.0,5039
12714.0,40
12926.0,40
13214.0,5039
13503.0,10038
13794.0,15037
14082.0,20036
14369.0,25035
14658.0,30034
14945.0,35033
15234.0,40032
15534.0,45031
15824.0,50030
16111.0,55029
16399.0,60028
16688.0,65027
16980.0,70026
17269.0,75025
17532.0,80024
17814.0,85023
18101.0,90022
18389.0,95021
18679.0,100019
18968.0,105018
19255.0,110017
19544.0,115016
19834.0,120015
20121.0,125014
20409.0,130013
20699.0,135012
20972.0,140011
21260.0,145009
21549.0,150008
21839.0,155006
22127.0,160005
22435.0,165003
22721.0,170002
22984.0,175001
23274.0,180000
23564.0,184999
23854.0,189998
24142.0,194997
24430.0,199996
24706.0,204995
25039.0,199957
25330.0,194959
25618.0,189961
25907.0,184963
26193.0,179965
26476.0,174967
26759.0,169969
27037.0,164971
27316.0,159973
27595.0,154975
27874.0,149977
28153.0,144979
28430.0,139981
28705.0,134983
28982.0,129985
29253.0,124987
29522.0,119989
29791.0,114992
30061.0,109994
30328.0,104996
30592.0,99998
30855.0,95000
31121.0,90002
31382.0,85004
31641.0,80006
31900.0,75008
32158.0,70010
32412.0,65012
32665.0,60016
32918.0,55018
33167.0,50020
33415.0,45022
33661.0,40024
33905.0,35026
34147.0,30028
34365.0,25030
34581.0,20033
34811.0,15035
35037.0,10037
35246.0,5039
35463.0,5039


==> plots/data/gc/consistency/old/proxy.csv <==
"timestamp","# of objects"
2514.0,195001
2800.0,190002
3070.0,185003
3351.0,180004
3635.0,175005
3888.0,170006
4172.0,165007
4453.0,160008
4710.0,155009
4994.0,150010
5283.0,145011
5555.0,140012
5827.0,135013
6066.0,130014
6305.0,125015
6580.0,120016
6820.0,115017
7089.0,110018
7354.0,105019
7595.0,100020
7860.0,95021
8123.0,90022
8387.0,85023
8648.0,80024
8905.0,75025
9163.0,70026
9418.0,65027
9671.0,60028
9923.0,55029
10172.0,50030
10419.0,45031
10667.0,40032
10910.0,35033
11151.0,30034
11390.0,25035
11628.0,20036
11859.0,15037
12085.0,10038
12305.0,5039
12514.0,40
12725.0,40
13014.0,5038
13303.0,10036
13593.0,15034
13881.0,20032
14169.0,25030
14458.0,30028
14744.0,35026
15034.0,40024
15334.0,45022
15623.0,50020
15911.0,55018
16199.0,60016
16488.0,65014
16780.0,70012
17069.0,75010
17332.0,80008
17613.0,85006
17901.0,90004
18189.0,95002
18479.0,100000
18768.0,104998
19055.0,109996
19344.0,114994
19633.0,119992
19920.0,124990
20209.0,129988
20499.0,134986
20772.0,139984
21059.0,144982
21348.0,149980
21639.0,154978
21927.0,159976
22235.0,164974
22521.0,169972
22784.0,174970
23074.0,179968
23364.0,184966
23653.0,189964
23942.0,194962
24229.0,199960
24506.0,204959
24839.0,199961
25130.0,194963
25418.0,189965
25706.0,184967
25993.0,179969
26275.0,174971
26558.0,169973
26836.0,164975
27116.0,159977
27395.0,154979
27674.0,149981
27953.0,144983
28230.0,139985
28505.0,134987
28782.0,129989
29053.0,124991
29322.0,119993
29590.0,114995
29861.0,109997
30128.0,104999
30392.0,100001
30655.0,95003
30921.0,90005
31182.0,85007
31441.0,80009
31700.0,75011
31958.0,70013
32212.0,65015
32465.0,60017
32718.0,55019
32967.0,50021
33214.0,45023
33461.0,40025
33705.0,35027
33947.0,30029
34165.0,25031
34381.0,20033
34611.0,15035
34837.0,10037
35046.0,5039
35263.0,5039


==> plots/data/gc/consistency/proxy.csv <==
"timestamp","# of objects"
2344.0,195001
2838.0,190002
3327.0,185003
3816.0,180004
4309.0,175005
4765.0,170006
5214.0,165007
5692.0,160008
6141.0,155009
6585.0,150010
7063.0,145011
7512.0,140012
7986.0,135013
8456.0,130014
8929.0,125015
9405.0,120016
9874.0,115017
10342.0,110018
10779.0,105019
11241.0,100020
11702.0,95021
12164.0,90022
12592.0,85023
13020.0,80024
13457.0,75025
13910.0,70026
14363.0,65027
14785.0,60028
15237.0,55029
15657.0,50030
16104.0,45031
16522.0,40032
16965.0,35033
17407.0,30034
17821.0,25035
18255.0,20036
18666.0,15037
19077.0,10038
19497.0,5039
19913.0,40
20325.0,40
20781.0,5038
21239.0,10036
21726.0,15034
22184.0,20032
22675.0,25030
23165.0,30028
23622.0,35026
24113.0,40024
24619.0,45022
25086.0,50020
25552.0,55018
26013.0,60016
26500.0,65014
26995.0,70012
27492.0,75010
27987.0,80008
28453.0,85006
28914.0,90004
29400.0,95002
29894.0,100000
30386.0,104998
30846.0,109996
31304.0,114994
31764.0,119992
32223.0,124990
32686.0,129988
33145.0,134986
33602.0,139984
34091.0,144982
34549.0,149980
35040.0,154978
35499.0,159976
35978.0,164974
36438.0,169972
36926.0,174970
37386.0,179968
37876.0,184966
38366.0,189964
38822.0,194962
39314.0,199960
39805.0,204959
40317.0,199961
40806.0,194963
41262.0,189965
41716.0,184967
42201.0,179969
42653.0,174971
43103.0,169973
43552.0,164975
44000.0,159977
44480.0,154979
44926.0,149981
45370.0,144983
45813.0,139985
46256.0,134987
46697.0,129989
47168.0,124991
47606.0,119993
48043.0,114995
48513.0,109997
48947.0,104999
49412.0,100001
49844.0,95003
50305.0,90005
50737.0,85007
51165.0,80009
51624.0,75011
52050.0,70013
52474.0,65015
52897.0,60017
53318.0,55019
53739.0,50021
54159.0,45023
54577.0,40025
54994.0,35027
55410.0,30029
55849.0,25031
56258.0,20033
56688.0,15035
57099.0,10037
57508.0,5039
57925.0,5039


==> plots/data/gc/perf/concrete_in.csv <==
"# of objects","concrete-in(gc in)"
50000,367288.0
100000,436711.5
150000,517362.0
200000,618079.0
250000,533327.5
300000,512844.0
350000,437952.5
400000,543129.0
450000,515876.0
500000,590200.5


==> plots/data/gc/perf/concrete_out.csv <==
"# of objects","concrete-out(gc out)"
50000,27029.0
100000,30074.5
150000,32589.0
200000,36262.5
250000,38852.0
300000,42099.0
350000,44918.0
400000,48623.0
450000,51613.0
500000,54656.0


==> plots/data/motivation/simFFT1mb.csv <==
"%secure","runtime"
1,2.7971999645233154
10,2.9154000282287598
20,3.0214000225067137
30,3.150800037384033
40,3.26060004234314
50,3.386000061035156
60,3.4896000385284425
70,3.6399999618530274
80,3.7662000179290773
90,3.8817999839782713
94,3.922000026702881
95,3.9347999572753904
100,3.9820000171661376




==> plots/data/motivation/simIO.csv <==
"%secure","runtime"
1,0.018600082397460936
10,0.024000024795532225
20,0.031800031661987305
30,0.03580002784729004
40,0.04119992256164551
50,0.046400022506713864
60,0.05200004577636719
70,0.05879998207092285
80,0.06460003852844239
90,0.07080001831054687
94,0.07380008697509766
95,0.07420001029968262
100,0.07699999809265137



==> plots/data/paldb/ocalls-full.csv <==
"# of keys","# of ocalls"
10000,1285.0
20000,1956.0
30000,2555.0
40000,3154.0
50000,3753.0
60000,4361.0
70000,4984.0
80000,5587.0
90000,6203.0
100000,6817.0


==> plots/data/paldb/ocalls-part-R.csv <==
"# of keys","# of ocalls"
10000,192.0
20000,192.0
30000,192.0
40000,192.0
50000,192.0
60000,192.0
70000,192.0
80000,192.0
90000,192.0
100000,192.0

==> plots/data/paldb/ocalls-part-W.csv <==
"# of keys","# of ocalls"
10000,1627.0
20000,2344.0
30000,2943.0
40000,3542.0
50000,4141.0
60000,4749.0
70000,5372.0
80000,5975.0
90000,6591.0
100000,7205.0

==> plots/data/paldb/pal-full.csv <==
"# keys","runtime"
10000,0.1885000467300415
20000,0.36849987506866455
30000,0.5529999732971191
40000,0.7250000238418579
50000,0.8964999914169312
60000,1.0590001344680786
70000,1.247499942779541
80000,1.4549999237060547
90000,1.5885001420974731
100000,1.8690001964569092




==> plots/data/paldb/pal-nosgx-jvm.csv <==
"# keys","runtime"
10000,0.24100017547607422
20000,0.2980000972747803
30000,0.36700010299682617
40000,0.4119999408721924
50000,0.4830000400543213
60000,0.47099995613098145
70000,0.5870001316070557
80000,0.6080000400543213
90000,0.6440000534057617
100000,0.7529997825622559


==> plots/data/paldb/pal-nosgx.csv <==
"# keys","runtime"
10000,0.06699991226196289
20000,0.13299989700317383
30000,0.1979999542236328
40000,0.26399993896484375
50000,0.3320000171661377
60000,0.3989999294281006
70000,0.46399998664855957
80000,0.5329999923706055
90000,0.6010000705718994
100000,0.6700000762939453



==> plots/data/paldb/pal-part-R.csv <==
"# keys","runtime"
10000,0.07200026512145996
20000,0.14300012588500977
30000,0.21400022506713867
40000,0.2850003242492676
50000,0.372999906539917
60000,0.437000036239624
70000,0.502000093460083
80000,0.6089999675750732
90000,0.6510002613067627
100000,0.7839996814727783

==> plots/data/paldb/pal-part-W.csv <==
"# keys","runtime"
10000,0.16500020027160645
20000,0.33500003814697266
30000,0.568000078201294
40000,0.7309999465942383
50000,0.8430001735687256
60000,1.0429999828338623
70000,1.2119998931884766
80000,1.4579999446868896
90000,1.570000171661377
100000,1.7259998321533203



==> plots/data/scone/graphchi-scone.csv <==
"# of shards","engine","sharding","total"
1,1.4010000705718995,1.589599895477295,2.9905999660491944
2,1.8606000423431397,1.6762001037597656,3.5368001461029053
3,2.1033999919891357,1.6325999736785888,3.7359999656677245
4,2.3441999435424803,1.6127999782562257,3.956999921798706
5,2.4467999935150146,1.5098000049591065,3.956599998474121
6,2.495800018310547,1.6598000526428223,4.155600070953369


==> plots/data/scone/paldb-scone.csv <==
"# keys","runtime"
10000,1.0520000457763672
20000,1.2659995555877686
30000,1.5840001106262207
40000,1.7100000381469727
50000,2.1000001430511475
60000,2.1649997234344482
70000,2.6690001487731934
80000,2.6700000762939453
90000,2.921999931335449
100000,3.240999937057495



==> plots/data/serial/concrete_in.csv <==
"list size", "latency(ms)"
10,21.6
20,23.0
30,15.0
40,25.6
50,16.8
60,19.8
70,27.4
80,20.0
90,29.2
100,27.4


==> plots/data/serial/concrete_out.csv <==
"list size", "latency(ms)"
10,9.6
20,11.2
30,10.8
40,11.0
50,11.8
60,12.6
70,13.0
80,13.4
90,13.4
100,14.2

==> plots/data/serial/proxy_in.csv <==
"list size","latency(ms)"
10,462.4
20,594.4
30,765.8
40,1003.4
50,1144.6
60,1326.0
70,1504.4
80,1479.6
90,1941.2
100,2057.4


==> plots/data/serial/proxy_in_noserial.csv <==
"list size","latency(ms)"
10,67.6
20,79.2
30,88.2
40,96.0
50,108.6
60,116.8
70,129.0
80,137.8
90,141.8
100,151.2


==> plots/data/serial/proxy_out.csv <==
"list size","latency(ms)"
10,682.6
20,830.8
30,1050.6
40,1246.0
50,1473.2
60,1561.4
70,1891.2
80,2180.6
90,2563.8
100,2271.6


==> plots/data/serial/proxy_out_noserial.csv <==
"list size","latency(ms)"
10,187.4
20,280.8
30,363.2
40,474.0
50,546.2
60,559.2
70,746.2
80,805.6
90,928.2
100,962.6



==> plots/data/simulator/proxy-creation.csv <==
"num_proxies","out->in(s)","in->out(s)","no-proxy-out(ns)","no-proxy-in(ns)"
10000, 0.08700013160705566, 0.05099997520446777, 3509.6, 35654.2
20000, 0.17200016975402832, 0.12839999198913574, 7116.8, 49658.2
30000, 0.26600003242492676, 0.19300007820129395, 9725.8, 37467.7
40000, 0.34599995613098145, 0.31399998664855955, 11828.4, 40206.7
50000, 0.44099998474121094, 0.3419999599456787, 15345.8, 53598.3
60000, 0.5269999504089355, 0.3419999599456787, 15425.2, 46756.6
70000, 0.627000093460083, 0.4006000518798828, 17999.0, 50905.9
80000, 0.7049999237060547, 0.531399917602539, 22101.4, 49331.8
90000, 0.7799999713897705, 0.6101999759674073, 24017.2, 60643.0
100000, 0.9200000762939453, 1.263200044631958, 26376.8, 58057.4




==> plots/data/simulator/rmi.csv <==
"# invocations","no_proxy_in(ns)","no_proxy_out(ns)","in->out","out->in(ns)","in->out+serial(ns)","out->in+serial(ns)"
10000, 33033.2, 2891.0, 55159333.0, 88462829.6, 269343934.8, 353858132.0
20000, 29100.6, 7419.6, 109018014.4, 169558516.8, 520494096.0, 622722843.0
30000, 19006.4, 8047.4, 154687534.8, 255516767.6, 800765447.6, 1032169276.0
40000, 39702.6, 10987.0, 206722046.2, 336885120.8, 1069631021.2, 1285442235.4
50000, 31017.0, 16017.4, 255543463.6, 419717678.2, 1440628601.8, 1694322336.6
60000, 36732.0, 15959.2, 302238845.0, 505449895.6, 1596043941.4, 2084952959.6
70000, 28977.6, 20129.4, 335802273.2, 595314715.6, 1964123787.8, 2473423163.0
80000, 54046.8, 24074.2, 418065147.0, 674680744.4, 2141375097.0
90000, 43947.4, 22982.4, 445718672.4, 766687430.2, 3763884125.2
100000, 45056.0, 26917.0, 494220499.6, 856625830.4, 4092200647.8




==> plots/data/specjvm/specjvm.csv <==
"Benchmark Name","Scone","SGX ni", "No-SGX ni", "No-SGX JVM"
1,4.307,2.034999,1.666999,0.811999
2,1.819,0.684,0.273999,0.306999
3,1.441999,5.738999,2.720999,0.667999
4,2.124,1.492,1.384999,1.253
5,2.098,1.433,1.121,0.623
6,1.562999,1.131999,0.906,0.293

==> plots/styles.inc <==
#safe color combination
#e66101
#fdb863
#b2abd2
#5e3c99

#default histogram color sequence
set linetype  1 lc rgb "#a8ce78" lw 1
set linetype  2 lc rgb "#8eb8fc" lw 1
set linetype  3 lc rgb "#ed7e75" lw 1
set linetype  4 lc rgb "#ffc300" lw 1
set linetype  5 lc rgb "#fdb863" lw 1
set linetype  6 lc rgb "#b2abd2" lw 1

set pointsize 4

set style line 1001 lt 1 lc rgb "#e66101" lw 2 pt 3  ps 2 dashtype 1 #native 
set style line 1002 lt 1 lc rgb "#fdb863" lw 2 pt 5  ps 2 dashtype 1  #scone
set style line 1003 lt 1 lc rgb "#b2abd2" lw 2 pt 7  ps 2 dashtype 1  #palaemon ?
set style line 1004 lt 1 lc rgb "#5e3c99" lw 2 pt 6  ps 2 dashtype 1  #other 1
set style line 1005 lt 1 lc rgb "#5e3c99" lw 2 pt 11 ps 2 dashtype 1  #other 2
set style line 1006 lt 1 lc rgb "#E50000" lw 5 pt 6 ps 1 dt (2,1,2,1)  #other 2


set style line 2001  lc rgb "#E72322" lw 2 pt 13 ps 2  dt (2,1,2,1) #red dashed line -- diamond points
set style line 2002  lc rgb "#8b1a0e" lw 2 pt 9  ps 2 dt 1 #red solid line -- up triangle points
set style line 2003  lc rgb "#0E539C" lw 2 pt 7  ps 2 dt 1 #blue solid line -- circle points
set style line 2004  lc rgb "#003300" lw 4 pt 4 ps 1  dt (2,1,2,1)  #green dashed line -- empty square points
set style line 2005  lc rgb "#008F00" lw 2 pt 11 ps 2 dt 1 #green solid line -- down triangle points
set style line 2006  lc rgb "#E50000" lw 5 pt 6 ps 1 dt (2,1,2,1)  # additional 1 red dot dashed lines -- diamond points
set style line 2007  lc rgb "#1F7935" lw 5 pt 10 ps 1 dt (2,1,2,1)  # additional 2 green dashed -- down triangle points
set style line 2008  lc rgb "#0E539C" lw 3 pt 7 ps 2 dt 1 #native -- blue dashed line -- circle points
set style line 2009  lc rgb "#0E539C" lw 5 pt 7 ps 2 dt 1 #blue solid line -- diamond points

#Use these styles for histograms
set style line 1101 lt 1 lc rgb "#e66101" linewidth 1 pt 3  ps 2 dashtype 1  #native 
set style line 1102 lt 1 lc rgb "#fdb863" linewidth 1 pt 5  ps 2 dashtype 1  #scone
set style line 1103 lt 1 lc rgb "#b2abd2" linewidth 1 pt 7  ps 2 dashtype 1  #palaemon ?
set style line 1104 lt 1 lc rgb "#5e3c99" linewidth 1 pt 6  ps 2 dashtype 1  #other 1
set style line 1105 lt 1 lc rgb "#1F7935" linewidth 4 pt 11 ps 2 dashtype 1  #other 2
set style line 1106 lt 1 lc rgb "#0E539C" linewidth 1 pt 11 ps 2 dashtype 1  #

#DIFFERENT COLORS FOR LINES USED IN PERCENTILES
set style line 105 lt 1 lc rgb "#404040" lw 1 pt 9 ps 2
set style line 125 lt 1 lc rgb "#595959" lw 1 pt 9 ps 2 
set style line 150 lt 1 lc rgb "#808080" lw 1 pt 9 ps 2 
set style line 175 lt 1 lc rgb "#A6A6A6" lw 1 pt 9 ps 2 
set style line 190 lt 1 lc rgb "#D9D9D9" lw 1 pt 9 ps 2 

set style line 101 lt 1 lc rgb "black" lw 2
set style line 102 lt 1 lc rgb "black" lw 6
set style line 103 lt 2 lc rgb "black" lw 2
set style line 104 lt 2 lc rgb "black" lw 6
                  

# DASHED LINE STYLES
set style line 300  linewidth 1.000 pointtype 2 dashtype 1 pointsize default pointinterval 0
set style line 301  linewidth 2.000 pointtype 2 dashtype 2 pointsize default pointinterval 0
set style line 302  linewidth 2.000 pointtype 2 dashtype 4 pointsize default pointinterval 0
set style line 303  linewidth 2.000 pointtype 2 dashtype 5 pointsize default pointinterval 0
set style line 304  linewidth 2.000 pointtype 2 dashtype 6 pointsize default pointinterval 0
set style line 305  linewidth 2.000 pointtype 2 dashtype 7 pointsize default pointinterval 0
set style line 306  linewidth 2.000 pointtype 2 dashtype 8 pointsize default pointinterval 0

#UNUSED:
#set style line 1 lc rgb 'gray90' lt 1 lw 1 pt 9 ps 2
#set style line 2 lc rgb 'gray60' lt 1 lw 1
#set style line 3 lc rgb 'gray30' lt 1 lw 1
#set style line 4 lc rgb 'black'  lt 1 lw 1

